Reply to Hartig et al. [arXiv:1305.3544]: The "true model" myth

We have shown that commonly used model-fitting methods fail when the underlying ecological system is chaotic. Importantly, Hartig & Dormann [arXiv:1305.3544] suggest an alternative method that is able to overcome this problem for the logistic model when the "true model" is known. This is encouraging, however the more relevant test is of the method when the "true model" is unknown, as it always is for real ecosystems. By making a small modification to the "true model," we find that the suggested method provides inaccurate forecasts and severely biased estimates of the ecological dynamics. In contrast, a model-free approach is able to provide accurate forecasts and a useful foundation for ecological understanding without the burdensome assumption of a "true model."

==> CodeAndOutput/model2.txt <==
model{
  
    # Priors
    
    r ~ dunif(1.05,3.95)
    K ~ dunif(0.01,10)
    
    ProcessPrecision <- 1/0.005/0.005
    ObservationPrecision ~ dunif(0.01,1000)
    obsSD <- sqrt( 1 / ObservationPrecision)

    # Likelihood
    
    for(i in 1:steps)
    {
      pop[1,i] ~ dunif(0.01,1.5)
      observed[1,i] ~ dlnorm(log(pop[1,i]), ObservationPrecision)
      
      for(j in 1:(substeps-1))
      {   
        procerr[j,i] ~ dlnorm(0, ProcessPrecision)
        
        pop[j+1,i] <- max(0, r * pop[j,i] * (1 - pop[j,i] / K) ) * procerr[j,i]
        
        observed[j+1,i] ~ dlnorm(log(pop[1+j,i]), ObservationPrecision)
      }
    }
  }


